Long-Form Speech Translation through Segmentation with Finite-State Decoding Constraints on Large Language Models

One challenge in speech translation is that plenty of spoken content is long-form, but short units are necessary for obtaining high-quality translations. To address this mismatch, we adapt large language models (LLMs) to split long ASR transcripts into segments that can be independently translated so as to maximize the overall translation quality. We overcome the tendency of hallucination in LLMs by incorporating finite-state constraints during decoding; these eliminate invalid outputs without requiring additional training. We discover that LLMs are adaptable to transcripts containing ASR errors through prompt-tuning or fine-tuning. Relative to a state-of-the-art automatic punctuation baseline, our best LLM improves the average BLEU by 2.9 points for English-German, English-Spanish, and English-Arabic TED talk translation in 9 test sets, just by improving segmentation.

==> gold_vs_asr.dat <==
0     69.62
0.5   75.68


1.5   76.97
2     0


3     81.98
3.5   83.23

==> length_histo.dat.txt <==
length	Oracle	BiGRU	PaLM-540B	T5-11B
10	445	430	422	440
20	452	441	471	470
30	239	221	213	238
40	82	74	87	79
50+	42	59	42	35

==> prompt_plot.dat <==
prompt_size	f1_62B	f1_540B
10		69.62	81.10
20		75.70	80.74
30		76.97	80.97
40		76.90	81.31
